Optimal Metric Search Is Equivalent to the Minimum Dominating Set Problem

In metric search, worst-case analysis is of little value, as the search invariably degenerates to a linear scan for ill-behaved data. Consequently, much effort has been expended on more nuanced descriptions of what performance might in fact be attainable, including heuristic baselines like the AESA family, as well as statistical proxies such as intrinsic dimensionality. This paper gets to the heart of the matter with an exact characterization of the best performance actually achievable for any given data set and query. Specifically, linear-time objective-preserving reductions are established in both directions between optimal metric search and the minimum dominating set problem, whose greedy approximation becomes the equivalent of an oracle-based AESA, repeatedly selecting the pivot that eliminates the most of the remaining points. As an illustration, the AESA heuristic is adapted to downplay the role of previously eliminated points, yielding some modest performance improvements over the original, as well as its younger relative iAESA2.

==> gapplot.tsv <==
gap	secs
39.1	41.0
4.34	44.0
3.85	57.0
3.73	57.0
3.7	61.0
3.69	65.0
3.68	68.0
3.67	71.0
3.59	82.0
3.54	85.0
3.52	115.0
3.41	214.0
2.92	253.0
2.41	257.0
2.36	266.0
2.31	276.0
2.28	281.0
2.26	286.0
2.24	290.0
2.23	301.0
2.21	322.0
2.2	326.0
2.19	335.0
2.17	343.0
2.16	348.0
2.15	358.0
2.14	373.0
2.13	379.0
2.12	384.0
2.11	402.0
2.1	416.0
2.09	453.0
2.08	469.0
2.07	478.0
2.06	502.0
2.05	518.0
2.04	532.0
2.03	556.0
2.02	571.0
2.01	587.0
2.0	738.0
1.99	1099.0
1.98	1146.0
1.97	1154.0
1.96	1188.0
1.95	1203.0
1.94	1237.0
1.93	1252.0
1.92	1275.0
1.91	1323.0
1.9	1367.0
1.89	1399.0
1.88	1443.0
1.87	1476.0
1.86	1544.0
1.85	1603.0
1.84	1642.0
1.83	1730.0
1.82	1810.0
1.81	1877.0
1.8	1970.0
1.79	2063.0
1.78	2176.0
1.77	2320.0
1.76	2426.0
1.25	2445.0
1.24	2511.0
1.23	2600.0
1.22	2692.0
1.21	2769.0
1.2	2866.0
1.19	2979.0
1.18	3076.0
1.17	3219.0
1.16	3361.0
1.15	3517.0
1.14	3682.0
1.13	3849.0
1.12	4038.0
1.11	4245.0
1.1	4465.0
1.09	4719.0
1.08	4992.0
1.07	5296.0
1.06	5583.0
1.05	5907.0
1.04	6241.0
1.03	6643.0
1.02	7034.0
1.01	7491.0
1.0	7968.0
0.99	8488.0
0.98	9027.0
0.97	9563.0
0.96	10195.0
0.95	10916.0
0.94	11677.0
0.93	12493.0
0.92	13310.0
0.91	14205.0
0.9	15170.0
0.89	16213.0
0.88	17372.0
0.87	18596.0
0.86	19877.0
0.85	21227.0
0.84	22703.0
0.83	24305.0
0.82	26002.0
0.81	27821.0
0.8	29744.0
0.79	31784.0
0.78	33921.0
0.77	36178.0
0.76	38525.0
0.75	40997.0
0.74	43522.0
0.73	46057.0
0.72	48367.0
0.71	50620.0
0.7	52822.0
0.69	54998.0
0.68	57085.0
0.67	59057.0
0.66	60951.0
0.65	62670.0
0.64	64065.0
0.63	65225.0
0.62	66190.0
0.61	66912.0
0.6	67433.0
0.59	67824.0
0.58	68071.0
0.57	68245.0
0.56	68350.0
0.55	68444.0
0.54	68502.0
0.53	68536.0
0.52	68565.0


==> results.txt <==
k dataset method dcount
1 listeria_levenshtein AESA 743.2
3 listeria_levenshtein AESA 831.7
5 listeria_levenshtein AESA 828.2
7 listeria_levenshtein AESA 1389.8
9 listeria_levenshtein AESA 1499.0
11 listeria_levenshtein AESA 1528.6
1 listeria_levenshtein Opt 573.8
3 listeria_levenshtein Opt 660.5
5 listeria_levenshtein Opt 675.2
7 listeria_levenshtein Opt 1193.8
9 listeria_levenshtein Opt 1256.9
11 listeria_levenshtein Opt 1276.8
1 listeria_levenshtein Oracle 575.2
3 listeria_levenshtein Oracle 660.7
5 listeria_levenshtein Oracle 675.3
7 listeria_levenshtein Oracle 1198.9
9 listeria_levenshtein Oracle 1261.6
11 listeria_levenshtein Oracle 1281.5
1 listeria_levenshtein Random 688.9
3 listeria_levenshtein Random 833.9
5 listeria_levenshtein Random 883.5
7 listeria_levenshtein Random 1818.1
9 listeria_levenshtein Random 2081.8
11 listeria_levenshtein Random 2089.4
1 listeria_levenshtein gAESA 753.8
3 listeria_levenshtein gAESA 839.1
5 listeria_levenshtein gAESA 855.0
7 listeria_levenshtein gAESA 1416.8
9 listeria_levenshtein gAESA 1526.0
11 listeria_levenshtein gAESA 1555.2
1 listeria_levenshtein iAESA2 739.9
3 listeria_levenshtein iAESA2 803.4
5 listeria_levenshtein iAESA2 776.4
7 listeria_levenshtein iAESA2 1361.1
9 listeria_levenshtein iAESA2 1472.6
11 listeria_levenshtein iAESA2 1501.3
1 nasa_euclidean AESA 38.4
3 nasa_euclidean AESA 74.5
5 nasa_euclidean AESA 114.0
7 nasa_euclidean AESA 138.4
9 nasa_euclidean AESA 152.7
11 nasa_euclidean AESA 169.0
1 nasa_euclidean Opt 9.7
3 nasa_euclidean Opt 25.4
5 nasa_euclidean Opt 45.3
7 nasa_euclidean Opt 61.9
9 nasa_euclidean Opt 73.4
11 nasa_euclidean Opt 84.9
1 nasa_euclidean Oracle 15.5
3 nasa_euclidean Oracle 42.2
5 nasa_euclidean Oracle 72.7
7 nasa_euclidean Oracle 93.3
9 nasa_euclidean Oracle 107.5
11 nasa_euclidean Oracle 120.8
1 nasa_euclidean Random 42.0
3 nasa_euclidean Random 99.0
5 nasa_euclidean Random 141.6
7 nasa_euclidean Random 215.0
9 nasa_euclidean Random 206.9
11 nasa_euclidean Random 281.1
1 nasa_euclidean gAESA 31.6
3 nasa_euclidean gAESA 62.8
5 nasa_euclidean gAESA 102.3
7 nasa_euclidean gAESA 126.0
9 nasa_euclidean gAESA 143.8
11 nasa_euclidean gAESA 160.6
1 nasa_euclidean iAESA2 27.8
3 nasa_euclidean iAESA2 60.2
5 nasa_euclidean iAESA2 102.9
7 nasa_euclidean iAESA2 125.9
9 nasa_euclidean iAESA2 141.7
11 nasa_euclidean iAESA2 145.6
1 uniform_d10_euclidean AESA 86.1
3 uniform_d10_euclidean AESA 120.1
5 uniform_d10_euclidean AESA 150.3
7 uniform_d10_euclidean AESA 168.5
9 uniform_d10_euclidean AESA 183.2
11 uniform_d10_euclidean AESA 209.6
1 uniform_d10_euclidean Opt 24.3
3 uniform_d10_euclidean Opt 41.4
5 uniform_d10_euclidean Opt 56.5
7 uniform_d10_euclidean Opt 68.0
9 uniform_d10_euclidean Opt 75.7
11 uniform_d10_euclidean Opt 89.2
1 uniform_d10_euclidean Oracle 59.4
3 uniform_d10_euclidean Oracle 89.8
5 uniform_d10_euclidean Oracle 112.8
7 uniform_d10_euclidean Oracle 128.6
9 uniform_d10_euclidean Oracle 147.1
11 uniform_d10_euclidean Oracle 171.5
1 uniform_d10_euclidean Random 91.1
3 uniform_d10_euclidean Random 128.5
5 uniform_d10_euclidean Random 170.6
7 uniform_d10_euclidean Random 200.4
9 uniform_d10_euclidean Random 216.6
11 uniform_d10_euclidean Random 251.5
1 uniform_d10_euclidean gAESA 84.7
3 uniform_d10_euclidean gAESA 118.0
5 uniform_d10_euclidean gAESA 145.8
7 uniform_d10_euclidean gAESA 165.7
9 uniform_d10_euclidean gAESA 186.9
11 uniform_d10_euclidean gAESA 217.5
1 uniform_d10_euclidean iAESA2 89.4
3 uniform_d10_euclidean iAESA2 124.9
5 uniform_d10_euclidean iAESA2 157.9
7 uniform_d10_euclidean iAESA2 173.6
9 uniform_d10_euclidean iAESA2 195.4
11 uniform_d10_euclidean iAESA2 239.5
1 uniform_d15_euclidean AESA 376.1
3 uniform_d15_euclidean AESA 702.4
5 uniform_d15_euclidean AESA 1150.2
7 uniform_d15_euclidean AESA 1292.1
9 uniform_d15_euclidean AESA 1457.6
11 uniform_d15_euclidean AESA 1623.4
1 uniform_d15_euclidean Opt 107.4
3 uniform_d15_euclidean Opt 219.5
5 uniform_d15_euclidean Opt 370.1
7 uniform_d15_euclidean Opt 439.8
9 uniform_d15_euclidean Opt 515.1
11 uniform_d15_euclidean Opt 577.5
1 uniform_d15_euclidean Oracle 298.1
3 uniform_d15_euclidean Oracle 559.3
5 uniform_d15_euclidean Oracle 921.3
7 uniform_d15_euclidean Oracle 1045.8
9 uniform_d15_euclidean Oracle 1186.1
11 uniform_d15_euclidean Oracle 1319.4
1 uniform_d15_euclidean Random 421.8
3 uniform_d15_euclidean Random 778.9
5 uniform_d15_euclidean Random 1223.9
7 uniform_d15_euclidean Random 1403.6
9 uniform_d15_euclidean Random 1551.6
11 uniform_d15_euclidean Random 1682.8
1 uniform_d15_euclidean gAESA 389.0
3 uniform_d15_euclidean gAESA 704.5
5 uniform_d15_euclidean gAESA 1151.6
7 uniform_d15_euclidean gAESA 1296.5
9 uniform_d15_euclidean gAESA 1464.8
11 uniform_d15_euclidean gAESA 1626.9
1 uniform_d15_euclidean iAESA2 398.3
3 uniform_d15_euclidean iAESA2 714.2
5 uniform_d15_euclidean iAESA2 1135.5
7 uniform_d15_euclidean iAESA2 1275.0
9 uniform_d15_euclidean iAESA2 1401.8
11 uniform_d15_euclidean iAESA2 1601.8
1 uniform_d20_euclidean AESA 2498.8
3 uniform_d20_euclidean AESA 3870.3
5 uniform_d20_euclidean AESA 5219.0
7 uniform_d20_euclidean AESA 6045.7
9 uniform_d20_euclidean AESA 6955.2
11 uniform_d20_euclidean AESA 7311.0
1 uniform_d20_euclidean Opt 933.5
3 uniform_d20_euclidean Opt 1723.5
5 uniform_d20_euclidean Opt 2589.5
7 uniform_d20_euclidean Opt 3157.3
9 uniform_d20_euclidean Opt 3835.0
11 uniform_d20_euclidean Opt 4122.3
1 uniform_d20_euclidean Oracle 2008.4
3 uniform_d20_euclidean Oracle 3250.2
5 uniform_d20_euclidean Oracle 4504.2
7 uniform_d20_euclidean Oracle 5277.7
9 uniform_d20_euclidean Oracle 6125.8
11 uniform_d20_euclidean Oracle 6462.7
1 uniform_d20_euclidean Random 3024.9
3 uniform_d20_euclidean Random 4448.7
5 uniform_d20_euclidean Random 6173.8
7 uniform_d20_euclidean Random 6958.8
9 uniform_d20_euclidean Random 7951.9
11 uniform_d20_euclidean Random 8343.2
1 uniform_d20_euclidean gAESA 2266.1
3 uniform_d20_euclidean gAESA 3596.9
5 uniform_d20_euclidean gAESA 4914.2
7 uniform_d20_euclidean gAESA 5733.6
9 uniform_d20_euclidean gAESA 6594.6
11 uniform_d20_euclidean gAESA 6944.0
1 uniform_d20_euclidean iAESA2 2686.2
3 uniform_d20_euclidean iAESA2 4218.2
5 uniform_d20_euclidean iAESA2 5524.5
7 uniform_d20_euclidean iAESA2 6422.9
9 uniform_d20_euclidean iAESA2 7249.7
11 uniform_d20_euclidean iAESA2 7663.9
1 uniform_d5_euclidean AESA 10.6
3 uniform_d5_euclidean AESA 17.7
5 uniform_d5_euclidean AESA 22.4
7 uniform_d5_euclidean AESA 24.5
9 uniform_d5_euclidean AESA 28.9
11 uniform_d5_euclidean AESA 31.6
1 uniform_d5_euclidean Opt 3.9
3 uniform_d5_euclidean Opt 7.9
5 uniform_d5_euclidean Opt 10.7
7 uniform_d5_euclidean Opt 12.9
9 uniform_d5_euclidean Opt 16.8
11 uniform_d5_euclidean Opt 19.1
1 uniform_d5_euclidean Oracle 5.6
3 uniform_d5_euclidean Oracle 10.8
5 uniform_d5_euclidean Oracle 14.4
7 uniform_d5_euclidean Oracle 16.4
9 uniform_d5_euclidean Oracle 20.6
11 uniform_d5_euclidean Oracle 23.0
1 uniform_d5_euclidean Random 10.8
3 uniform_d5_euclidean Random 18.5
5 uniform_d5_euclidean Random 23.2
7 uniform_d5_euclidean Random 25.9
9 uniform_d5_euclidean Random 32.7
11 uniform_d5_euclidean Random 32.3
1 uniform_d5_euclidean gAESA 9.6
3 uniform_d5_euclidean gAESA 16.5
5 uniform_d5_euclidean gAESA 20.3
7 uniform_d5_euclidean gAESA 22.4
9 uniform_d5_euclidean gAESA 27.5
11 uniform_d5_euclidean gAESA 31.0
1 uniform_d5_euclidean iAESA2 10.4
3 uniform_d5_euclidean iAESA2 17.2
5 uniform_d5_euclidean iAESA2 21.0
7 uniform_d5_euclidean iAESA2 23.6
9 uniform_d5_euclidean iAESA2 27.5
11 uniform_d5_euclidean iAESA2 30.4

